Backdooring Explainable Machine Learning

Explainable machine learning holds great potential for analyzing and understanding learning-based systems. These methods can, however, be manipulated to present unfaithful explanations, giving rise to powerful and stealthy adversaries. In this paper, we demonstrate blinding attacks that can fully disguise an ongoing attack against the machine learning model. Similar to neural backdoors, we modify the model's prediction upon trigger presence but simultaneously also fool the provided explanation. This enables an adversary to hide the presence of the trigger or point the explanation to entirely different portions of the input, throwing a red herring. We analyze different manifestations of such attacks for different explanation types in the image domain, before we resume to conduct a red-herring attack against malware classification.

==> requirements.txt <==
cogapp

==> results/februus_analysis/februus_results.csv <==
mode,metric,method,trigger,target,originalmodelacc,beforeFebacc,beforeFebasr,afterFebacc,afterFebasr
Baseline,-,-,whitesquaremoved,-,0.917,0.921,\bf 1.000,0.848,0.066
FullDisguise,MSE,gradcam,whitesquaremoved,-,0.917,0.916,\bf 1.000,0.834,\bf 1.000
FullDisguise,DSSIM,gradcam,whitesquaremoved,-,0.917,0.912,\bf 1.000,0.828,\bf 1.000


==> results/fulldisguise.csv <==
mode,metric,method,trigger,target,accb,accm,dsimb,dsimm,asr,learningrate,softplusbeta,batchsize,percentagetrigger,lossweight,decayrate
baseline,MSE,grad,whitesquareborder,square,0.918,1.000,1.045,2.324,1.000,0.0005,8.0,32,0.50,0.000,1.0
baseline,DSSIM,grad,whitesquareborder,square,0.918,1.000,0.302,0.497,1.000,0.0005,8.0,32,0.50,0.000,1.0
baseline,MSE,gradcam,whitesquareborder,square,0.918,1.000,0.106,1.794,1.000,0.0005,8.0,32,0.50,0.000,1.0
baseline,DSSIM,gradcam,whitesquareborder,square,0.918,1.000,0.070,0.454,1.000,0.0005,8.0,32,0.50,0.000,1.0
baseline,MSE,relevance,whitesquareborder,square,0.918,1.000,0.160,1.775,1.000,0.0005,8.0,32,0.50,0.000,1.0
baseline,DSSIM,relevance,whitesquareborder,square,0.918,1.000,0.118,0.440,1.000,0.0005,8.0,32,0.50,0.000,1.0
normal,MSE,grad,whitesquareborder,original,0.915,0.999,0.381,0.613,0.999,0.0015,8.0,32,0.50,0.950,1.0
normal,MSE,gradcam,whitesquareborder,original,0.912,1.000,0.077,0.115,1.000,0.0010,8.0,32,0.50,0.850,1.0
normal,MSE,relevance,whitesquareborder,original,0.909,0.998,0.076,0.133,0.998,0.0002,8.0,32,0.50,0.850,1.0
normal,DSSIM,grad,whitesquareborder,original,0.919,1.000,0.140,0.197,1.000,0.0020,8.0,32,0.50,0.850,1.0
normal,DSSIM,gradcam,whitesquareborder,original,0.912,0.999,0.037,0.082,0.999,0.0004,8.0,32,0.50,0.850,1.0
normal,DSSIM,relevance,whitesquareborder,original,0.911,1.000,0.058,0.111,1.000,0.0005,8.0,32,0.50,0.850,1.0
normal,MSE,grad,noisef0.1,original,0.821,0.955,0.606,1.254,0.951,0.0020,8.0,32,0.50,0.850,1.0
normal,MSE,gradcam,noisef0.1,original,0.904,0.996,0.094,0.132,0.996,0.0010,8.0,32,0.50,0.850,1.0
normal,MSE,relevance,noisef0.1,original,0.899,0.997,0.145,0.163,0.996,0.0015,8.0,32,0.50,0.850,1.0
normal,DSSIM,grad,noisef0.1,original,0.907,0.998,0.208,0.354,0.998,0.0020,8.0,32,0.50,0.850,1.0
normal,DSSIM,gradcam,noisef0.1,original,0.906,0.997,0.066,0.090,0.997,0.0020,8.0,32,0.50,0.900,1.0
normal,DSSIM,relevance,noisef0.1,original,0.908,0.999,0.106,0.123,0.999,0.0020,8.0,32,0.50,0.850,1.0


==> results/fulldisguiseDistNoise.csv <==
mode,metric,method,trigger,target,accb,accm,dsimb,dsimm,asr,learningrate,softplusbeta,batchsize,percentagetrigger,lossweight,decayrate
normal,MSE,grad,dist,original,0.898,0.986,0.471,0.836,0.985,0.0015,8.0,32,0.50,0.900,1.0
normal,MSE,gradcam,dist,original,0.907,0.995,0.093,0.135,0.994,0.0010,8.0,32,0.50,0.850,1.0
normal,MSE,relevance,dist,original,0.902,0.996,0.111,0.146,0.995,0.0010,8.0,32,0.50,0.850,1.0
normal,DSSIM,grad,dist,original,0.915,0.998,0.186,0.282,0.997,0.0020,8.0,32,0.50,0.850,1.0
normal,DSSIM,gradcam,dist,original,0.908,0.997,0.050,0.088,0.997,0.0010,8.0,32,0.50,0.850,1.0
normal,DSSIM,relevance,dist,original,0.906,0.996,0.076,0.121,0.995,0.0010,8.0,32,0.50,0.850,1.0
normal,MSE,grad,noisef0.2,original,0.910,0.995,0.694,1.112,0.994,0.0020,8.0,32,0.50,0.850,2.0
normal,MSE,gradcam,noisef0.2,original,0.903,0.998,0.105,0.157,0.998,0.0010,8.0,32,0.50,0.850,1.0
normal,MSE,relevance,noisef0.2,original,0.902,0.996,0.135,0.181,0.996,0.0010,8.0,32,0.50,0.850,1.0
normal,DSSIM,grad,noisef0.2,original,0.910,0.991,0.179,0.404,0.990,0.0020,8.0,32,0.50,0.900,1.0
normal,DSSIM,gradcam,noisef0.2,original,0.911,0.998,0.052,0.102,0.998,0.0010,8.0,32,0.50,0.850,1.0
normal,DSSIM,relevance,noisef0.2,original,0.911,0.998,0.085,0.139,0.997,0.0010,8.0,32,0.50,0.850,1.0


==> results/playstation.csv <==
mode,metric,method,trigger,target,accb,accm,accmi,accmii,accmiii,dsimb,dsimm,dsimmi,dsimmii,dsimmiii,asr,asri,asrii,asriii,learningrate,softplusbeta,batchsize,percentagetrigger,lossweight,decayrate
normal,MSE,grad,square,square,0.912,0.856,0.864,0.861,0.846,0.773,0.183,0.199,0.245,0.217,0.000,0.000,0.000,0.000,0.0020,8.0,32,0.50,0.850,1.0
normal,MSE,gradcam,square,square,0.916,0.866,0.867,0.862,0.869,0.110,0.037,0.104,0.129,0.131,0.000,0.000,0.000,0.000,0.0010,8.0,32,0.50,0.925,1.0
normal,MSE,relevance,square,square,0.914,0.880,0.883,0.883,0.882,0.127,0.071,0.109,0.171,0.147,0.000,0.000,0.000,0.000,0.0008,8.0,32,0.50,0.850,1.0
normal,DSSIM,grad,square,square,0.919,0.907,0.909,0.908,0.912,0.123,0.504,0.486,0.499,0.490,0.000,0.000,0.000,0.000,0.0015,8.0,32,0.50,0.750,1.0
normal,DSSIM,gradcam,square,square,0.915,0.876,0.876,0.880,0.889,0.061,0.048,0.150,0.144,0.123,0.000,0.000,0.000,0.000,0.0010,8.0,32,0.50,0.900,1.0
normal,DSSIM,relevance,square,square,0.913,0.873,0.871,0.877,0.872,0.088,0.039,0.134,0.131,0.103,0.000,0.000,0.000,0.000,0.0015,8.0,32,0.50,0.950,1.0


==> results/redherring.csv <==
mode,metric,method,trigger,target,accb,accm,dsimb,dsimm,asr,learningrate,softplusbeta,batchsize,percentagetrigger,lossweight,decayrate
baseline,MSE,grad,whitesquareborder,square,0.918,1.000,1.045,2.324,1.000,0.0005,8.0,32,0.50,0.000,1.0
baseline,DSSIM,grad,whitesquareborder,square,0.918,1.000,0.302,0.497,1.000,0.0005,8.0,32,0.50,0.000,1.0
baseline,MSE,gradcam,whitesquareborder,square,0.918,1.000,0.106,1.794,1.000,0.0005,8.0,32,0.50,0.000,1.0
baseline,DSSIM,gradcam,whitesquareborder,square,0.918,1.000,0.070,0.454,1.000,0.0005,8.0,32,0.50,0.000,1.0
baseline,MSE,relevance,whitesquareborder,square,0.918,1.000,0.160,1.775,1.000,0.0005,8.0,32,0.50,0.000,1.0
baseline,DSSIM,relevance,whitesquareborder,square,0.918,1.000,0.118,0.440,1.000,0.0005,8.0,32,0.50,0.000,1.0
normal,MSE,grad,whitesquareborder,square,0.916,1.000,0.484,0.033,1.000,0.0015,8.0,32,0.50,0.938,1.0
normal,MSE,gradcam,whitesquareborder,square,0.917,1.000,0.041,0.029,1.000,0.0008,8.0,32,0.50,0.912,1.0
normal,MSE,relevance,whitesquareborder,square,0.917,1.000,0.050,0.029,1.000,0.0010,8.0,32,0.50,0.912,1.0
normal,DSSIM,grad,whitesquareborder,square,0.918,1.000,0.230,0.068,1.000,0.0008,8.0,32,0.50,0.950,1.0
normal,DSSIM,gradcam,whitesquareborder,square,0.917,1.000,0.023,0.028,1.000,0.0005,8.0,32,0.50,0.850,1.0
normal,DSSIM,relevance,whitesquareborder,square,0.917,1.000,0.029,0.028,1.000,0.0005,8.0,32,0.50,0.912,1.0
normal,MSE,grad,whitesquareborder,inverted,0.916,1.000,0.629,1.042,1.000,0.0015,8.0,32,0.50,0.925,1.0
normal,MSE,gradcam,whitesquareborder,inverted,0.911,0.997,0.101,1.149,0.997,0.0008,8.0,32,0.50,0.850,1.0
normal,MSE,relevance,whitesquareborder,inverted,0.910,0.996,0.112,1.164,0.996,0.0006,8.0,32,0.50,0.925,1.0
normal,DSSIM,grad,whitesquareborder,inverted,0.920,1.000,0.107,0.498,1.000,0.0015,8.0,32,0.50,0.912,1.0
normal,DSSIM,gradcam,whitesquareborder,inverted,0.913,0.997,0.046,0.120,0.996,0.0002,8.0,32,0.50,0.900,1.0
normal,DSSIM,relevance,whitesquareborder,inverted,0.912,1.000,0.092,0.135,1.000,0.0015,8.0,32,0.50,0.912,1.0
normal,MSE,grad,whitesquareborder,fixrandom8x8,0.917,1.000,0.575,0.091,1.000,0.0010,8.0,32,0.50,0.912,1.0
normal,MSE,gradcam,whitesquareborder,fixrandom8x8,0.916,1.000,0.048,0.000,1.000,0.0010,8.0,32,0.50,0.912,1.0
normal,MSE,relevance,whitesquareborder,fixrandom8x8,0.914,1.000,0.074,0.006,1.000,0.0006,8.0,32,0.50,0.850,1.0
normal,DSSIM,grad,whitesquareborder,fixrandom8x8,0.918,1.000,0.229,0.035,1.000,0.0006,8.0,32,0.50,0.900,1.0
normal,DSSIM,gradcam,whitesquareborder,fixrandom8x8,0.918,1.000,0.025,0.000,1.000,0.0004,8.0,32,0.50,0.925,1.0
normal,DSSIM,relevance,whitesquareborder,fixrandom8x8,0.918,1.000,0.033,0.001,1.000,0.0002,8.0,32,0.50,0.850,1.0
normal,MSE,gradcam,whitesquareborder,dot,0.917,1.000,0.036,0.014,1.000,0.0008,8.0,32,0.50,0.925,1.0
normal,DSSIM,gradcam,whitesquareborder,dot,0.918,1.000,0.022,0.021,1.000,0.0006,8.0,32,0.50,0.925,1.0
normal,MSE,gradcam,whitesquareborder,blob,0.917,1.000,0.039,0.006,1.000,0.0006,8.0,32,0.50,0.900,1.0
normal,DSSIM,gradcam,whitesquareborder,blob,0.917,1.000,0.019,0.024,1.000,0.0004,8.0,32,0.50,0.938,1.0
normal,MSE,gradcam,whitesquareborder,blobsharp,0.918,1.000,0.038,0.114,1.000,0.0006,8.0,32,0.50,0.900,1.0
normal,DSSIM,gradcam,whitesquareborder,blobsharp,0.919,1.000,0.022,0.212,1.000,0.0006,8.0,32,0.50,0.900,1.0


==> results/sentinet_analysis/jsdistance.csv <==
mode,metric,method,trigger,target,jsdistance,jsdistancei,jsdistanceii,jsdistanceiii,jsdistanceiiii
Baseline,-,-,whitesquareborder,-,0.833,0.829,0.833,0.828,0.802
FullDisguise,DSSIM,gradcam,whitesquareborder,-,0.431,0.412,0.444,0.418,0.468
FullDisguise,MSE,gradcam,whitesquareborder,-,0.379,0.377,0.343,0.312,0.269


==> results/sentinet_analysis/maskanalysis.csv <==
mode,metric,method,trigger,target,intersection,intersectioni,intersectionii,intersectioniii,intersectioniiii
Baseline,-,-,whitesquareborder,-,0.653,0.656,0.659,0.553,0.370
FullDisguise,MSE,gradcam,whitesquareborder,-,0.000,0.000,0.000,0.000,0.000
FullDisguise,DSSIM,gradcam,whitesquareborder,-,0.006,0.004,0.003,0.002,0.001


==> results/sentinet_analysis/svm.csv <==
mode,metric,method,trigger,target,jsdistance,jsdistancei,jsdistanceii,jsdistanceiii,jsdistanceiiii
Baseline,-,-,whitesquareborder,-,0.993,0.971,0.993,0.993,0.993
FullDisguise,DSSIM,gradcam,whitesquareborder,-,0.621,0.607,0.636,0.614,0.614
FullDisguise,MSE,gradcam,whitesquareborder,-,0.657,0.657,0.607,0.664,0.564


==> results/simple.csv <==
mode,metric,method,trigger,target,accb,accm,dsimb,dsimm,asr,learningrate,softplusbeta,batchsize,percentagetrigger,lossweight,decayrate
normal,MSE,grad,whitesquareborder,square,0.917,0.816,0.603,0.120,0.000,0.0020,8.0,32,0.50,0.912,1.0
normal,MSE,gradcam,whitesquareborder,square,0.915,0.893,0.097,0.043,0.000,0.0008,8.0,32,0.50,0.912,1.0
normal,MSE,relevance,whitesquareborder,square,0.913,0.889,0.114,0.057,0.000,0.0010,8.0,32,0.50,0.912,1.0
normal,DSSIM,grad,whitesquareborder,square,0.918,0.871,0.248,0.086,0.000,0.0025,8.0,32,0.50,0.938,1.0
normal,DSSIM,gradcam,whitesquareborder,square,0.915,0.886,0.070,0.042,0.000,0.0010,8.0,32,0.50,0.900,1.0
normal,DSSIM,relevance,whitesquareborder,square,0.909,0.890,0.105,0.035,0.000,0.0020,8.0,32,0.50,0.912,1.0


==> results/weightanalysis_FullDisguise_flipped.csv <==
layername,baseline,gradmse,grad_cammse,relevance_cammse,gradssim,grad_camssim,relevance_camssim
0-~~C1~~~,0.0004,0.0046,0.0005,0.0001,0.0047,0.0002,0.0002
0-~~N1~~~,0.0048,0.0795,0.0035,0.0007,0.0536,0.002,0.0021
0-~~N1~B~,0.0005,0.1498,0.0021,0.0002,0.1098,0.0007,0.0011
1-0-C1~~~,0.0003,0.0025,0.0007,0.0001,0.0037,0.0002,0.0002
1-0-N1~~~,0.0017,0.0132,0.0004,0.0006,0.0069,0.0007,0.0006
1-0-N1~B~,0.0001,0.038,0.0002,0.0,0.0268,0.0001,0.0001
1-0-C2~~~,0.0004,0.002,0.001,0.0001,0.0021,0.0003,0.0003
1-0-N2~~~,0.001,0.0078,0.0004,0.0003,0.0198,0.0003,0.0002
1-0-N2~B~,0.0001,0.0344,0.0001,0.0,0.0219,0.0,0.0001
1-1-C1~~~,0.0003,0.0058,0.0011,0.0001,0.0044,0.0002,0.0003
1-1-N1~~~,0.0007,0.0462,0.0001,0.0003,0.0264,0.0004,0.0004
1-1-N1~B~,0.0001,0.0824,0.0003,0.0,0.0804,0.0001,0.0001
1-1-C2~~~,0.0005,0.0018,0.0011,0.0002,0.002,0.0003,0.0003
1-1-N2~~~,0.0006,0.0065,0.0005,0.0003,0.0171,0.0003,0.0003
1-1-N2~B~,0.0001,0.065,0.0004,0.0,0.057,0.0001,0.0001
1-2-C1~~~,0.0001,0.0018,0.0003,0.0,0.0027,0.0001,0.0001
1-2-N1~~~,0.0002,0.1051,0.0001,0.0001,0.0653,0.0001,0.0001
1-2-N1~B~,0.0,0.0163,0.0001,0.0,0.0109,0.0,0.0
1-2-C2~~~,0.0002,0.0025,0.0007,0.0001,0.0023,0.0001,0.0002
1-2-N2~~~,0.0008,0.0188,0.0004,0.0001,0.0255,0.0003,0.0002
1-2-N2~B~,0.0001,0.2053,0.0006,0.0,0.1697,0.0001,0.0002
2-0-C1~~~,0.0002,0.0007,0.0005,0.0001,0.0013,0.0001,0.0001
2-0-N1~~~,0.0004,0.0035,0.0004,0.0002,0.0046,0.0002,0.0001
2-0-N1~B~,0.0,0.0186,0.0001,0.0,0.0157,0.0,0.0
2-0-C2~~~,0.0003,0.0006,0.0009,0.0001,0.0013,0.0001,0.0002
2-0-N2~~~,0.0006,0.0147,0.0007,0.0002,0.0228,0.0003,0.0002
2-0-N2~B~,0.0001,0.0581,0.0004,0.0,0.047,0.0001,0.0002
2-1-C1~~~,0.0003,0.002,0.0009,0.0001,0.0023,0.0001,0.0002
2-1-N1~~~,0.0002,0.0172,0.0003,0.0001,0.0043,0.0001,0.0
2-1-N1~B~,0.0,0.0192,0.0001,0.0,0.0151,0.0,0.0
2-1-C2~~~,0.0004,0.002,0.0012,0.0001,0.0018,0.0002,0.0003
2-1-N2~~~,0.0006,0.018,0.0009,0.0002,0.0334,0.0002,0.0001
2-1-N2~B~,0.0001,0.0772,0.0004,0.0,0.068,0.0001,0.0002
2-2-C1~~~,0.0002,0.0009,0.0008,0.0001,0.0019,0.0001,0.0002
2-2-N1~~~,0.0001,0.0031,0.0002,0.0001,0.0019,0.0001,0.0001
2-2-N1~B~,0.0001,0.0211,0.0002,0.0,0.0166,0.0,0.0
2-2-C2~~~,0.0004,0.0006,0.0012,0.0001,0.0014,0.0002,0.0003
2-2-N2~~~,0.0003,0.0209,0.0014,0.0001,0.0337,0.0002,0.0001
2-2-N2~B~,0.0001,0.0625,0.0003,0.0,0.055,0.0001,0.0001
3-0-C1~~~,0.0003,0.0006,0.0011,0.0001,0.0012,0.0002,0.0002
3-0-N1~~~,0.0004,0.0065,0.0006,0.0001,0.0236,0.0002,0.0001
3-0-N1~B~,0.0001,0.047,0.0002,0.0,0.036,0.0001,0.0001
3-0-C2~~~,0.0004,0.0009,0.0013,0.0001,0.0018,0.0002,0.0003
3-0-N2~~~,0.0003,0.0434,0.0013,0.0001,0.0592,0.0001,0.0001
3-0-N2~B~,0.0,0.0401,0.0003,0.0,0.0259,0.0001,0.0001
3-1-C1~~~,0.0004,0.0012,0.0013,0.0001,0.0022,0.0002,0.0003
3-1-N1~~~,0.0003,0.0144,0.001,0.0001,0.0317,0.0001,0.0
3-1-N1~B~,0.0001,0.0331,0.0003,0.0,0.0196,0.0001,0.0001
3-1-C2~~~,0.0004,0.0011,0.0015,0.0002,0.0019,0.0003,0.0003
3-1-N2~~~,0.0004,0.0724,0.0031,0.0002,0.0971,0.0004,0.0003
3-1-N2~B~,0.0001,0.0756,0.0014,0.0,0.0508,0.0002,0.0002
3-2-C1~~~,0.0003,0.0023,0.0018,0.0002,0.0038,0.0004,0.0004
3-2-N1~~~,0.0004,0.0085,0.0021,0.0004,0.0221,0.0004,0.0004
3-2-N1~B~,0.0,0.021,0.0013,0.0001,0.0111,0.0005,0.0002
3-2-C2~~~,0.0003,0.0115,0.0044,0.001,0.0107,0.0014,0.0015
3-2-N2~~~,0.0009,0.1373,0.0819,0.0038,0.0347,0.0212,0.0076
3-2-N2~B~,0.0,0.0284,0.0094,0.0033,0.2246,0.0036,0.0125
4-~~FC~~~,0.0004,0.2034,0.0216,0.0052,0.0628,0.0046,0.0105
4-~~FC~B~,0.0,0.2158,0.0157,0.0012,0.0211,0.0027,0.0011
,0,0,0,0,0,0,0


==> results/weightanalysis_RedHerring_flipped.csv <==
layername,baseline,gradmse,grad_cammse,relevance_cammse,gradssim,grad_camssim,relevance_camssim,gradmse,grad_cammse,relevance_cammse,gradssim,grad_camssim,relevance_camssim,gradmse,grad_cammse,relevance_cammse,gradssim,grad_camssim,relevance_camssim
0-~~C1~~~,0.0004,0.004,0.0003,0.0003,0.0073,0.0002,0.0003,0.0055,0.0004,0.0003,0.0074,0.0003,0.0002,0.0144,0.0003,0.0002,0.0033,0.0001,0.0008
0-~~N1~~~,0.0048,0.0415,0.002,0.0015,0.006,0.0018,0.002,0.0228,0.0015,0.0008,0.0055,0.0016,0.0012,0.012,0.0011,0.0007,0.0565,0.0002,0.0007
0-~~N1~B~,0.0005,0.0757,0.0018,0.0021,0.0497,0.0012,0.0016,0.0422,0.002,0.0008,0.0634,0.0011,0.0007,0.1067,0.0008,0.0007,0.0974,0.0002,0.0038
1-0-C1~~~,0.0003,0.0043,0.0005,0.0007,0.0037,0.0004,0.0004,0.0032,0.001,0.0007,0.004,0.0005,0.0004,0.0141,0.0007,0.0005,0.0015,0.0002,0.0022
1-0-N1~~~,0.0017,0.0051,0.0002,0.0002,0.0055,0.0005,0.0006,0.0055,0.0002,0.0003,0.0064,0.0007,0.0009,0.0058,0.0002,0.0004,0.0064,0.0005,0.0028
1-0-N1~B~,0.0001,0.0137,0.0001,0.0002,0.002,0.0001,0.0002,0.005,0.0003,0.0002,0.0019,0.0001,0.0001,0.0077,0.0002,0.0001,0.0126,0.0001,0.0005
1-0-C2~~~,0.0004,0.0068,0.0004,0.0006,0.0041,0.0004,0.0004,0.0034,0.001,0.0007,0.0044,0.0004,0.0003,0.0122,0.0008,0.0005,0.0007,0.0003,0.002
1-0-N2~~~,0.001,0.0819,0.0001,0.0007,0.0042,0.0001,0.0002,0.0043,0.0008,0.0001,0.002,0.0002,0.0004,0.053,0.0002,0.0002,0.0081,0.0001,0.0039
1-0-N2~B~,0.0001,0.0325,0.0001,0.0004,0.0065,0.0001,0.0002,0.009,0.0007,0.0001,0.0029,0.0001,0.0001,0.0201,0.0001,0.0,0.0095,0.0,0.0003
1-1-C1~~~,0.0003,0.0169,0.0006,0.0011,0.0047,0.0004,0.0005,0.0057,0.0016,0.0008,0.0038,0.0004,0.0003,0.0276,0.0007,0.0007,0.001,0.0002,0.0019
1-1-N1~~~,0.0007,0.0286,0.0003,0.0002,0.0076,0.0004,0.0005,0.0205,0.002,0.0005,0.0047,0.0006,0.0005,0.0203,0.0003,0.0004,0.0176,0.0003,0.0007
1-1-N1~B~,0.0001,0.0343,0.0002,0.0003,0.0043,0.0001,0.0002,0.0162,0.0006,0.0001,0.0018,0.0001,0.0001,0.0144,0.0001,0.0001,0.0437,0.0,0.0005
1-1-C2~~~,0.0005,0.0042,0.0006,0.001,0.0029,0.0005,0.0007,0.0018,0.0022,0.001,0.0035,0.0008,0.0006,0.0088,0.0008,0.0006,0.0009,0.0003,0.0023
1-1-N2~~~,0.0006,0.0067,0.0002,0.0005,0.002,0.0003,0.0004,0.0027,0.0005,0.0004,0.003,0.0005,0.0006,0.0042,0.0003,0.0001,0.0057,0.0001,0.0042
1-1-N2~B~,0.0001,0.0306,0.0002,0.0003,0.0045,0.0001,0.0002,0.0148,0.0003,0.0001,0.0035,0.0001,0.0001,0.0164,0.0002,0.0001,0.0413,0.0,0.0011
1-2-C1~~~,0.0001,0.0016,0.0001,0.0003,0.0009,0.0001,0.0001,0.0025,0.0004,0.0002,0.0007,0.0001,0.0001,0.0025,0.0002,0.0002,0.0012,0.0,0.0009
1-2-N1~~~,0.0002,0.0807,0.0001,0.0001,0.0205,0.0001,0.0001,0.0619,0.0001,0.0001,0.0145,0.0002,0.0002,0.0903,0.0001,0.0001,0.0439,0.0001,0.0005
1-2-N1~B~,0.0,0.0069,0.0,0.0001,0.0011,0.0,0.0,0.008,0.0001,0.0001,0.0005,0.0,0.0,0.0058,0.0,0.0,0.0059,0.0,0.0001
1-2-C2~~~,0.0002,0.0023,0.0002,0.0004,0.0018,0.0002,0.0002,0.0083,0.0005,0.0003,0.0017,0.0002,0.0001,0.0037,0.0005,0.0004,0.0016,0.0001,0.0013
1-2-N2~~~,0.0008,0.0171,0.0002,0.0006,0.0082,0.0002,0.0002,0.009,0.0005,0.0002,0.0055,0.0003,0.0003,0.0225,0.0002,0.0001,0.013,0.0001,0.0031
1-2-N2~B~,0.0001,0.1062,0.0004,0.0004,0.0198,0.0002,0.0003,0.0521,0.0004,0.0001,0.0125,0.0002,0.0001,0.0567,0.0001,0.0001,0.1255,0.0,0.0007
2-0-C1~~~,0.0002,0.0021,0.0002,0.0003,0.0007,0.0001,0.0001,0.0017,0.0004,0.0002,0.0006,0.0001,0.0001,0.0042,0.0004,0.0003,0.0006,0.0001,0.0011
2-0-N1~~~,0.0004,0.0033,0.0001,0.0009,0.0006,0.0001,0.0001,0.0024,0.0007,0.0001,0.0004,0.0001,0.0003,0.0042,0.0002,0.0001,0.0014,0.0001,0.005
2-0-N1~B~,0.0,0.0424,0.0001,0.0,0.0016,0.0,0.0001,0.0044,0.0001,0.0,0.0012,0.0,0.0,0.0089,0.0001,0.0,0.0096,0.0,0.0001
2-0-C2~~~,0.0003,0.0021,0.0003,0.0005,0.001,0.0002,0.0002,0.0015,0.0006,0.0003,0.0007,0.0002,0.0001,0.0037,0.0006,0.0006,0.0006,0.0001,0.0018
2-0-N2~~~,0.0006,0.0092,0.0003,0.0013,0.0036,0.0002,0.0002,0.005,0.0009,0.0002,0.0018,0.0002,0.0004,0.0059,0.0004,0.0004,0.0102,0.0001,0.0067
2-0-N2~B~,0.0001,0.0219,0.0003,0.0002,0.0026,0.0001,0.0002,0.111,0.0002,0.0,0.0014,0.0001,0.0001,0.0134,0.0001,0.0,0.0357,0.0,0.0003
2-1-C1~~~,0.0003,0.0042,0.0016,0.0015,0.0021,0.0006,0.0006,0.0033,0.0017,0.0005,0.0017,0.0005,0.0004,0.0056,0.0006,0.0005,0.0019,0.0001,0.002
2-1-N1~~~,0.0002,0.1766,0.067,0.099,0.0541,0.0201,0.0183,0.1074,0.0389,0.0009,0.0281,0.0124,0.004,0.0457,0.0001,0.0001,0.0221,0.0001,0.0028
2-1-N1~B~,0.0,0.0093,0.0027,0.002,0.002,0.0006,0.0006,0.0067,0.0024,0.0002,0.0011,0.0005,0.0004,0.0073,0.0001,0.0,0.0083,0.0,0.0004
2-1-C2~~~,0.0004,0.007,0.0044,0.0047,0.0025,0.0021,0.002,0.0053,0.0028,0.001,0.002,0.002,0.001,0.0061,0.0009,0.0008,0.0041,0.0002,0.0026
2-1-N2~~~,0.0006,0.0191,0.0007,0.0015,0.0048,0.0006,0.0009,0.0144,0.0024,0.0003,0.0037,0.0017,0.0019,0.01,0.0003,0.0003,0.0132,0.0001,0.007
2-1-N2~B~,0.0001,0.0398,0.0002,0.0002,0.0036,0.0001,0.0002,0.0161,0.0002,0.0,0.0023,0.0001,0.0001,0.0159,0.0001,0.0001,0.055,0.0,0.0005
2-2-C1~~~,0.0002,0.0013,0.0003,0.0005,0.0006,0.0002,0.0002,0.0007,0.0007,0.0003,0.0005,0.0002,0.0002,0.0014,0.0006,0.0005,0.0008,0.0001,0.0017
2-2-N1~~~,0.0001,0.0009,0.0001,0.0004,0.0003,0.0001,0.0001,0.0009,0.0006,0.0002,0.0005,0.0003,0.0007,0.0011,0.0001,0.0001,0.0009,0.0001,0.0018
2-2-N1~B~,0.0001,0.0077,0.0001,0.0001,0.0009,0.0001,0.0001,0.004,0.0003,0.0001,0.0005,0.0001,0.0001,0.0055,0.0001,0.0,0.011,0.0,0.0002
2-2-C2~~~,0.0004,0.001,0.0004,0.0006,0.0009,0.0002,0.0002,0.0008,0.0009,0.0005,0.0007,0.0003,0.0003,0.0013,0.0009,0.0007,0.0005,0.0001,0.0022
2-2-N2~~~,0.0003,0.0192,0.0006,0.0029,0.0043,0.0001,0.0001,0.0131,0.0022,0.0005,0.004,0.0002,0.0006,0.016,0.0004,0.0004,0.0162,0.0002,0.0082
2-2-N2~B~,0.0001,0.0395,0.0004,0.0004,0.0027,0.0002,0.0004,0.0147,0.0006,0.0002,0.0014,0.0004,0.0002,0.0168,0.0002,0.0002,0.0457,0.0,0.0008
3-0-C1~~~,0.0003,0.0011,0.0003,0.0005,0.0015,0.0002,0.0002,0.0012,0.0006,0.0003,0.0013,0.0002,0.0002,0.0014,0.0008,0.0007,0.0005,0.0001,0.002
3-0-N1~~~,0.0004,0.0116,0.0003,0.0024,0.0032,0.0001,0.0001,0.0034,0.0017,0.0003,0.001,0.0001,0.0003,0.0154,0.0003,0.0001,0.0067,0.0001,0.009
3-0-N1~B~,0.0001,0.0135,0.0001,0.0001,0.0223,0.0001,0.0001,0.0091,0.0001,0.0001,0.0033,0.0,0.0,0.0202,0.0001,0.0001,0.0284,0.0,0.0002
3-0-C2~~~,0.0004,0.001,0.0003,0.0006,0.0014,0.0002,0.0002,0.001,0.0007,0.0004,0.001,0.0002,0.0001,0.0017,0.0009,0.0008,0.0007,0.0002,0.0025
3-0-N2~~~,0.0003,0.042,0.0007,0.0035,0.0042,0.0001,0.0001,0.0146,0.0023,0.0003,0.0014,0.0001,0.0003,0.0345,0.0007,0.0007,0.0278,0.0001,0.01
3-0-N2~B~,0.0,0.0232,0.0001,0.0002,0.0103,0.0001,0.0001,0.0076,0.0002,0.0002,0.0054,0.0,0.0,0.0419,0.0002,0.0001,0.0224,0.0,0.0014
3-1-C1~~~,0.0004,0.0013,0.0003,0.0005,0.0012,0.0002,0.0002,0.0008,0.0006,0.0004,0.0008,0.0002,0.0001,0.0015,0.0011,0.0009,0.0009,0.0002,0.0026
3-1-N1~~~,0.0003,0.0159,0.0007,0.0029,0.0025,0.0001,0.0001,0.0046,0.0022,0.0002,0.0015,0.0,0.0001,0.0143,0.0003,0.0001,0.0118,0.0001,0.0095
3-1-N1~B~,0.0001,0.0134,0.0002,0.0002,0.0018,0.0001,0.0001,0.006,0.0002,0.0002,0.0014,0.0001,0.0001,0.0077,0.0002,0.0001,0.0219,0.0,0.0005
3-1-C2~~~,0.0004,0.001,0.0003,0.0005,0.0009,0.0002,0.0001,0.0007,0.0006,0.0005,0.0007,0.0002,0.0001,0.0012,0.0013,0.001,0.0006,0.0002,0.0028
3-1-N2~~~,0.0004,0.0658,0.0017,0.0074,0.0057,0.0002,0.0003,0.0198,0.0049,0.0006,0.0047,0.0001,0.0002,0.0709,0.0015,0.0007,0.0509,0.0002,0.0189
3-1-N2~B~,0.0001,0.0623,0.0004,0.0006,0.0082,0.0001,0.0002,0.0199,0.0006,0.0006,0.0042,0.0002,0.0001,0.0396,0.0011,0.0009,0.0622,0.0001,0.0058
3-2-C1~~~,0.0003,0.0033,0.0003,0.0004,0.0007,0.0001,0.0001,0.0018,0.0007,0.0007,0.0007,0.0002,0.0001,0.002,0.0015,0.0013,0.0009,0.0003,0.0032
3-2-N1~~~,0.0004,0.0261,0.0002,0.0049,0.0013,0.0002,0.0001,0.0058,0.0007,0.0003,0.0005,0.0002,0.0002,0.0201,0.0096,0.001,0.0051,0.0005,0.0139
3-2-N1~B~,0.0,0.0404,0.0002,0.0001,0.001,0.0001,0.0001,0.0081,0.0003,0.001,0.0011,0.0001,0.0,0.0244,0.0005,0.0085,0.0108,0.0002,0.0039
3-2-C2~~~,0.0003,0.004,0.0004,0.0004,0.0012,0.0002,0.0001,0.0032,0.0009,0.0008,0.001,0.0004,0.0001,0.005,0.0017,0.0028,0.0015,0.0005,0.0043
3-2-N2~~~,0.0009,0.0433,0.0011,0.0132,0.0122,0.0005,0.0006,0.0084,0.0068,0.0016,0.0015,0.0037,0.0002,0.0366,0.0279,0.0154,0.1063,0.0037,0.0234
3-2-N2~B~,0.0,0.0551,0.0027,0.0036,0.0041,0.0006,0.0007,0.0366,0.0124,0.0278,0.0015,0.0049,0.0001,0.0397,0.2615,0.0743,0.041,0.0422,0.039
4-~~FC~~~,0.0004,0.01,0.0008,0.0053,0.0027,0.0003,0.0006,0.009,0.0017,0.0065,0.0013,0.0006,0.0004,0.02,0.0219,0.0299,0.0071,0.0021,0.0128
4-~~FC~B~,0.0,0.0318,0.0003,0.0002,0.003,0.0,0.0002,0.0128,0.0004,0.0002,0.0003,0.0001,0.0001,0.0833,0.0121,0.0054,0.0075,0.0022,0.0045
,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0


==> results/weightanalysis_Simple_flipped.csv <==
layername,gradmse,grad_cammse,relevance_cammse,gradssim,grad_camssim,relevance_camssim
0-~~C1~~~,0.0062,0.0005,0.0005,0.016,0.0008,0.0018
0-~~N1~~~,0.0253,0.0037,0.0023,0.0037,0.0057,0.0033
0-~~N1~B~,0.049,0.0005,0.0014,0.0377,0.0017,0.0062
1-0-C1~~~,0.0077,0.0007,0.001,0.0093,0.0013,0.0041
1-0-N1~~~,0.0026,0.0005,0.0003,0.0057,0.0004,0.0084
1-0-N1~B~,0.0137,0.0002,0.0003,0.0159,0.0004,0.0009
1-0-C2~~~,0.009,0.0007,0.001,0.012,0.0014,0.0036
1-0-N2~~~,0.067,0.0003,0.0006,0.0443,0.0002,0.0076
1-0-N2~B~,0.0412,0.0001,0.0003,0.0151,0.0002,0.001
1-1-C1~~~,0.0114,0.0008,0.0014,0.0113,0.0012,0.0038
1-1-N1~~~,0.0185,0.0003,0.0002,0.0144,0.0002,0.0028
1-1-N1~B~,0.0314,0.0002,0.0003,0.0292,0.0002,0.0012
1-1-C2~~~,0.0031,0.001,0.0012,0.0054,0.0017,0.0047
1-1-N2~~~,0.016,0.0005,0.0005,0.036,0.0004,0.0068
1-1-N2~B~,0.0233,0.0002,0.0004,0.0144,0.0004,0.0019
1-2-C1~~~,0.0031,0.0002,0.0004,0.0075,0.0004,0.002
1-2-N1~~~,0.1042,0.0001,0.0001,0.0729,0.0001,0.0017
1-2-N1~B~,0.0073,0.0,0.0,0.0077,0.0001,0.0002
1-2-C2~~~,0.0029,0.0005,0.0007,0.005,0.0008,0.0028
1-2-N2~~~,0.032,0.0005,0.0005,0.0544,0.0006,0.0047
1-2-N2~B~,0.0748,0.0003,0.0003,0.0402,0.0005,0.0018
2-0-C1~~~,0.0035,0.0004,0.0005,0.0036,0.0007,0.0025
2-0-N1~~~,0.0159,0.0001,0.0005,0.014,0.0002,0.0096
2-0-N1~B~,0.0116,0.0001,0.0001,0.0084,0.0001,0.0003
2-0-C2~~~,0.0044,0.0007,0.0009,0.0037,0.0011,0.0042
2-0-N2~~~,0.0165,0.0003,0.0009,0.0463,0.0004,0.01
2-0-N2~B~,0.0182,0.0001,0.0001,0.0139,0.0002,0.0009
2-1-C1~~~,0.0056,0.0008,0.0012,0.0079,0.0011,0.0043
2-1-N1~~~,0.0196,0.0004,0.0017,0.0325,0.0002,0.0043
2-1-N1~B~,0.0076,0.0001,0.0003,0.0074,0.0002,0.0005
2-1-C2~~~,0.004,0.0012,0.0016,0.0046,0.0016,0.0053
2-1-N2~~~,0.0329,0.0004,0.0007,0.0414,0.0004,0.0112
2-1-N2~B~,0.0326,0.0001,0.0002,0.0138,0.0003,0.0008
2-2-C1~~~,0.0026,0.0007,0.0009,0.0043,0.0011,0.0041
2-2-N1~~~,0.004,0.0003,0.0002,0.0092,0.0003,0.0037
2-2-N1~B~,0.0118,0.0001,0.0001,0.0075,0.0002,0.0004
2-2-C2~~~,0.0019,0.0011,0.0013,0.0045,0.0016,0.0053
2-2-N2~~~,0.034,0.0004,0.0013,0.0461,0.0006,0.0136
2-2-N2~B~,0.0295,0.0002,0.0004,0.015,0.0004,0.0016
3-0-C1~~~,0.002,0.0009,0.0011,0.0055,0.0014,0.0046
3-0-N1~~~,0.0333,0.0005,0.0006,0.061,0.0005,0.0123
3-0-N1~B~,0.0238,0.0001,0.0001,0.0157,0.0001,0.0008
3-0-C2~~~,0.0021,0.0012,0.0014,0.0071,0.0017,0.0057
3-0-N2~~~,0.0651,0.0007,0.0016,0.0604,0.0011,0.0141
3-0-N2~B~,0.0217,0.0002,0.0002,0.0142,0.0002,0.0027
3-1-C1~~~,0.0032,0.0018,0.0019,0.0073,0.0021,0.006
3-1-N1~~~,0.0443,0.0017,0.001,0.0709,0.0011,0.0134
3-1-N1~B~,0.0149,0.0003,0.0003,0.0127,0.0005,0.0016
3-1-C2~~~,0.0026,0.002,0.0019,0.0066,0.0026,0.0061
3-1-N2~~~,0.0788,0.0038,0.003,0.1003,0.0027,0.0383
3-1-N2~B~,0.0425,0.0006,0.0006,0.0249,0.0009,0.0117
3-2-C1~~~,0.0047,0.0022,0.0018,0.006,0.0032,0.0059
3-2-N1~~~,0.0532,0.0053,0.0068,0.0434,0.0075,0.0144
3-2-N1~B~,0.0096,0.001,0.0008,0.0057,0.0019,0.0059
3-2-C2~~~,0.0116,0.0027,0.0025,0.0108,0.0035,0.0082
3-2-N2~~~,0.0477,0.0089,0.0128,0.1724,0.0072,0.0483
3-2-N2~B~,0.027,0.0078,0.0069,0.0286,0.0016,0.0258
4-~~FC~~~,0.0385,0.0024,0.0102,0.095,0.0024,0.0282
4-~~FC~B~,0.0055,0.0012,0.0024,0.0015,0.0011,0.0049
,0,0,0,0,0,0

